A Web of Blocks

Blockchains offer a useful abstraction: a trustworthy, decentralized log of totally ordered transactions. Traditional blockchains have problems with scalability and efficiency, preventing their use for many applications. These limitations arise from the requirement that all participants agree on the total ordering of transactions. To address this fundamental shortcoming, we introduce Charlotte, a system for maintaining decentralized, authenticated data structures, including transaction logs. Each data structurestructure -- indeed, each block -- specifies its own availability and integrity properties, allowing Charlotte applications to retain the full benefits of permissioned or permissionless blockchains. In Charlotte, a block can be atomically appended to multiple logs, allowing applications to be interoperable when they want to, without inefficiently forcing all applications to share one big log. We call this open graph of interconnected blocks a blockweb. We allow new kinds of blockweb applications that operate beyond traditional chains. We demonstrate the viability of Charlotte applications with proof-of-concept servers running interoperable blockchains. Using performance data from our prototype, we estimate that when compared with traditional blockchains, Charlotte offers multiple orders of magnitude improvement in speed and energy efficiency.

==> README.txt <==
Charlotte-CCS2018
built with papers-template 1.2
-------------------

To build version <version>:

% make <version>

Supported versions include:

    draft
    local
    submission
    final
    finaldraft
    web
    tr
    trdraft

You will need bibtex/pm-master.bib (not included) in the parent
 directory of this one in order to build the example document
 successfully.
You can get it here:

    https://apl.cs.cornell.edu/git/papers/bibtex/

Please send feedback to Andrew Myers <andru@cs.cornell.edu>

April 2018


==> comments/comments-49949.txt <==
Commenting on git hash 49949...

32-34:  not established at this point that we care about this issue.
35: Ethereum
43-45: seems misleading. Applications can still reference each other on
    conventional blockchains. Seems to be an implicit assumption here that each
    application has its own blockchain. Not true for Ethereum, certainly.
47: preordained (prefixes should not be hyphenated except in certain
    exceptional cases)
49: 'trying to satisfy many applications' requirements' : this is confusing.
    The blockchain is just providing a single universal strong guarantee, not
    explicitly trying to satisfy the particular requirements of many different
    apps.
60-81: This paragraph is trying to do several different things. It should be split up
    into multiple paragraphs, each ideally with an identifiable topic sentence.
86: "duty" (it's a principle)
94: exising
95: I think this bullet is slightly underselling what's coming up. How about,
"and describes new applications that Charlotte makes possible".
Section 5 is a big payoff section.
119: wereproduced
121: what is the "its" in "its entire history"? Presumably not "the record"
since the record doesn't really have a history per se, or at least it's not defined
what it might be.
125: "censor" doesn't seem to have quite the right connotation here
130: [I fixed this]
126-127: is "application platform blockchain" a recognized term? Hard to
    parse this noun cluster.  How about "on existing blockchains, such
    as Ethereum, that are intended to be used as application platforms"?
133: Maybe it would be clearer to have an example that just involves one blockchain at
    a time rather than two trades across four blockchains? E.g., transactions involving
    art don't normally need to be serialized with transactions on bricks?
137: tenet
139: This is where a key insight of the paper is being introduced. It needs a little
    more telegraphing that that's what is going on: that it's not necessary to get
    *everyone* to agree if we can just identify a suitably trusted set of authorities.
    (But does Stellar take the same position?)
160-164: a lot of technical ideas are suddenly hitting the reader in this
    paragraph. Especially the sentence starting "Records can increase..." is going to lose
    most readers. An example here is exactly what's needed, but I would even accompany it with 
    a figure.
166-174: Are the AAA and CCC supposed to be individual principals? The example
    might be more convincing if it were clear that getting the AAA to sign off on 
    something actually means achieving a consensus involving multiple parties. This is
    hard to follow. Can we show the timeline or flow of information in a figure?
177: Don't think I buy the "interoperability" story. It seems to me that there is 
    a big difference between having a blockweb that can support multiple chains but within
    the same hashing regime, and having a system that can integrate transactions across
    multiple distinct blockchains with their own naming schemes.
178: "Presently" - not clear what this refers to.
182: interact
225: Seems to me you're arguing that the *real* core notion is that a
    blockchain is an authenticated data structure, and you want to get beyond
    linked lists.
231: Not clear to me what you mean by the "distributed ideals". Is there a document you can
    point to? I would probably cut.
237: extra space
238: I think you are saying that we propose to solve the problem in this way, right? It does
    not seem ordained that applications should be able to do it, as the text suggests.
242: "...blocks should by default be unordered.  This the only true way to achieve true
    scalability" -- again, these are strong assertions that don't seem quite scientific;
    I would temper them.
247: "Separation of Duty" is the principle
256: "However, in reality" -- I think you are identifying another insight. Should be flagged as
    such. Not such much "reality" as "realization".
267: Diving into the design of Charlotte a little too fast here. I think I'd
    like to have a little segue that reminds us that we just learned about three
    goals for a better blockchainy system, and the Charlotte addresses them.
269: hard to parse. A data format for blocks and for references to blocks?
273: Seems too early to be talking about specific hash functions. This
    point about being agnostic to hash function should come later. The
    reader still doesn't know what a Charlotte block even is.
302: cut "at their core"
308: some hint of what might cause a Fern server to decide whether or
     not a block belongs in the data structure would be nice.
309: which data structure? Does each Fern server maintain a data
    structure? I was thinking of the whole blockweb as a data
    structure, but apparently that's not what you have in mind.
314: I think you are defining a term with "proof of consensus", so I
    would use italics instead of scare quotes.

    'or a record' seems slightly more ambiguous than preferable. You
    mean that a proof of consensus *is* a record of this sort.
319: Paxos
324-: This is good, the kind of more technically specific section I
    was hoping for. The intro to section 3 suggested that we were going
     to get to this sooner. Maybe there is a way to defer some of the
     discussion about Fern servers until later?
321: Is it necessarily a tree? Presumably it could be a DAG. You don't
    say anything about the format of non-leaf nodes?
322: extra space.
327: I think you are calling these "label" leaves because of
    information flow labels, but  labels is pretty generic.
    maybe we should come up with a better
    name, like "policy" or "restriction" leaves or something, since
344: It would be good to make it clear somewhere that a "consortium"
    consists of a bunch of distinct principals from the standpoint of
    Charlotte, all agreeing on something.
357: Integrity policies sound extremely generic, encompassing
    things beyond simple notions of integrity. It's not clear which
    integrity policies apply when a new block is proposed to be added
    to the system, given that a block can refer to any number of
    other blocks.  On reflection I don't quite understand integrity
    policies. Apparently a block specifies its own policy for
    acceptance. Is the idea that people are stopped from appending
    blocks with weak integrity policies because they know that other
    people will ignore those weak-integrity blocks?

    Maybe this is too early, but I think some kind of formalization
    of the structure of an integrity policy is needed. How do we know
    that the Fern servers is use recognize the integrity policies
    in question? Could we suggest some other possible kind of
    integrity policy that might make sense to support?

    I think I would break out availability and integrity policies into
    their own subsections. They are both important enough that we want
    a heading for them, and more can be said about them than is here.
376: stores? has stored? Wilbur servers have stored?
405: where in this data structure is the actual hash of the block
    being referenced?
416: I see why the Wilbur attestations are needed in a reference,
    but why is it necessary to include the label of a block in a
    reference to the block? can't the system just look up the block by
    its hash and find that information?
424: attestation
425: "agnostic over" sounds strange to me
427: extra space, "retrievability"
429: implemen[t]ation
436: Not clear to me how to integrate in the "longest chain" policy
     how to add proof-of-work to this system? If so I would describe
     this in more detail, but later in the paper because we need to
     get to 3.2.
446: cute picture
461: tree
462: need to gather -> gathers
466: they = attestations? Wilbur servers? client + Wilbur servers?  Unclear.
469: reader is wondering what constitutes a "proof" in this context,
     since there is no formal language of proofs or propositions. This
     can be ameliorated here or earlier.
477: presumably block references can also be stored outside of the
     system and used to find information.
488: not sure what "including in our prototype implementation" adds or
     means here.
502: whoever (whomever is the object form)
505: presumably a chain block identifies it predecessor and chain root
     by using payload leaves to tag the appropriate references? I
     think it would help to explain this.
512: Here the reader may be wondering what the language of integrity
     policies is that allows this policy to be specified. The
     answer as I understand it is that that this kind of policy is
     built into (at least some) Fern servers.
516: extra space, "representation"
520: later
521: "up to the integrity of the chain's label" - what this means
     is still fairly mysterious to the reader. I think we need an
     example scenario sketched out.
522: Raises the question of where funds come from in the first place.
     Presumably there would be some minting authorities for each
     currency managed on Charlotte? So this would be another
     application that could be described. And Charlotte would make
     it possible to connect other chains to the chain(s) for this
     currency.
538: Major advantage over what? This seems like it wants a citation.
541: need causal consistency citation(s)
548: "untrusted adversaries can have no effect" -- this is a central
     property. Can we say it much earlier, like in the introduction?
552: J. Random Reader has no idea what you are talking about with join
     and meet. I would introduce the terms and the symbols after
     introducing the concept in the context of the system. Could be
     in the heading still, but alternatively something like "compound
     attestations" might work. Just cutting the first sentence is
     probably enough!
555: This sentence is working too hard to try to define both what a
     universe is and what an availability attestation means.
573: It seems like we are trying to think of a set of attestations as a
     compound, conjunctive attestation. Am wondering if this is worth
     bringing out separately. This is really a core technical paragraph
     and we need to make sure it is extremely clear.
574: Usually stronger propositions correspond to a *subset* of universes.
     I think this terminology is reasonable but could use more
     explanation, like: hence, there is a smaller set of universes in
     which a stronger attestation fails.
586: We should hint at what happens in this case.
588: "both" - both what? availability and integrity? The multiple
     blocks? Confusing.
592: This is the point at which we should first talk about joins and
     meets. But we need to mention lattices somewhere. For the person
     familiar with lattices, there is also a problem -- what is the
     lattice over which joins and meets are operating? Blocks? Sets of
     universes? If the former, how is the join producing a block. If
     the latter, then how is a block a set of universes? Attestations?
     But then what's the role of a set of attestations?
594: Giving the syntax of meet and the semantics of meet in one
     formula -- too much happening at once here. It's not clear to
     me that the join/meet notation is helping yet. Maybe just use
     the set notation and introduce join and meet if and when they are
     needed to express things clearly? Presumably this is when talking
     about a policy language?
628: clear-cut
645: Don't think you need "strictly speaking" here.

     I was not aware that causal consistency dictated availability
     properties. I don't think "seeing" an event necessarily means
     that it is available. That is, a system in which a server goes
     down and blocks progress could still be causally consistent.
     Am wondering if we need a new term here.

650: "naturally trend poorly" - what does this mean?
652: Really wanting to see some kind of language for attestations. Now
     we have recursive attestations. What is the expressive power of
     attestations? Presumably it is application-defined, but at the
     end of the day, Fern servers have to understand the attestations
     they see, so if Charlotte is a general application platform,
     doesn't it have to offer some standard palette of choices?

     Also, the term "recursive attestations" suggests attestations
     that talk about themselves. I think such an attestation can be
     expressed as a recursive predicate, but it would be helpful to
     see what that looks like. Otherwise this seems hand-wavy.

681: "than others" - other history or other applications? I think the
     former, but not completely clear. 
683: A segue to the next section would be helpful to make it clear
     that you are going to explain how to model ordinary blockchains.
     Many readers are also going to be hoping for an example of
     an application that can make use of the sort of weaker
     consistency properties that Charlotte enables.
690: "they are ancestors"/"they are descendants"?
698: Leaning too hard on the reader's understanding of how
     transactions work here. A security reader is quite likely not
     to know how 2PC is implemented, for example. At least there need
     to be citations here, perhaps to papers by Gray or Papadimitriou?

     This subsection needs to be connected more directly to the
     previous discussion of recursive attestations -- what is exactly
     is the form of recursive attestation that gives us a blockchain?

     There is so much going on in this paragraph! Just the idea that a
     chain represents a stateful object deserves separate
     explanation, probably as its own subsection - "chains as
     objects". Need to unpack this.

713: This footnote is a critically important semantic definition! It
     should come much earlier, probably as its own subsection. What
     does it mean for some property to hold up to the label of a
     block.
717: generic enough to faithfully emulate almost all existing... ?
724: is "full node" Bitcoin terminology?
726: Spectredo
727: rewrite without double negative? What *do* Iota/Nano/Spectre have
     as their abstraction?
730: still not quite buying the interoperability story. Can we view
     other blockchains as Wilbur servers for Charlotte or have some
     kind of portal for connecting other blockchains into Charlotte?
     But really I think the pitch should be more about Charlotte
     offering a high degree of expressive power with low overhead.
     Do we not have enough to offer there?
732: transferring
760: cut "essentially"
763: "Each block details a commodity" - this sentence encourages a
     misparse.
764: invovled
814: "Fern servers", for parallelism
831: This money sentence sounds like it belongs in Section 1!


==> comments/comments-d3b65.txt <==
828: If I understand this correctly, it says that for increased
assurance that there is no double spending, we want a gossip service
for notifying everyone about transactions. This gossip service is
baked into conventional blockchain implementations but is not part of
our system. Is the argument that the Charlotte also allows factoring
out that component?

852: This is confusingly stated. "With the meet". You mean that if the
account is in a chain whose integrity is the meet of the two bank's
labels?

864: The order of statements in this paragraph seems not quite
right. Should say that transactions can run quickly because only a
consensus of involved banks needs to be achieved. So unlike with
systems like Bitcoin, you could buy coffee using Charlotte. Then the
reminder about why Charlotte is fundamentally better can be made.

856-858: Not sure what the point of this sentence is here.

865: Did we explain that a coffee purchase corresponds to a two-chain
transaction?

890: Have not actually defined the "Object Model" previously --
section 5.2 is not explicit enough. I think I would say what is meant
more explicitly/directly here.

891: Can we say what the service does a little more abstractly,
i.e., it allows clients to obtain timestamps on arbitrary payload
information. This is then achieved by having the server issue blocks
with a timestamp and references to the client payload. (Why can't the
payload just be part of the block? It can always be a block reference,
right?)

893: don't think a block can "want" things 

909: "multiple timestamps" - not clear what is meant here. You mean
using multiple independent timestampers?

921: Great example of a nonrecursive integrity policy. I think it could
be foreshadowed earlier in the paper.

936: not sure your characterization of a git branch is actually
correct. I don't think a branch actually corresponds to a chain; I
think a branch is just a mutable name binding to a particular commit.

944: LFSseparate

958: Starting to sound a little speculative here with this stuff about code
review.

As I'm reading this, it feels like the story will be strengthened most at this
point by prototype implementations of some of these example applications.

981: I don't think this first sentence helps us. The purpose of the evaluation
section should be to provide evidence for claims made in the paper. We should try
to identify the claims that the evaluation is going to substantiate.

986: I would insert a new section talking about the implementation before going
to the evaluation section. The implementation is not part of the evaluation, so
section 6.2 should become its own section.

992: netork

1001: e.g. is followed by comma. Shouldn't the parenthesized phrase follow "proof"?

1006: an chain

1008: interact

1012: "this" - indefinite reference

1029: Bitcoin or bitcoin? This paragraph should start by explaining
that we evaluate using the actual Bitcoin history and then that
there is a challenge in doing so because of the way transactions are
structured in response to Bitcoin's performance characteristics.
Only then can we start talking about the way that that structuring
looks. Also, you have not explained that having big transactions with
many inputs and outputs is actually terrible for Charlotte.

1035: "This limitation" - the word limitation does not appear anywhere
nearby, so it's not clear what is referred to here. Limitation of
Charlotte or of the Bitcoin dataset?

1066: no citation for Thrift?

1071: "Charlotte is 461 lines of Thrift" sounds very odd. The
Charlotte protocol specification is written in 461 lines of Thift
code?

1073: extra space

1085: Haskell

1091: "Byzantine-Paxos-based" should be unpacked. "Our Fern servers
run a novel consensus algorithm based on Byzantine Paxos. Unlike
standard Byzantine Paxos, ..."

Seems like we are underselling the whole heterogeneous consensus
component of the work, actually. Why isn't this a whole section unto
itself? It seems integral to the implementation.

1118: extra space.
1119: "Amazon". Also, AWS is undefined/uncited.
1120: are shown in the following table:
1134: Wilbur

1137: This section is mostly about experimental setup, not about
performance, so should be titled accordingly. The last paragraph
should be its own subsection that first explains what the experiments
were.

1144: The experiments are very limited. Any chance of adding
an expressiveness evaluation, e.g., showing that the timestamp
application can actually be implemented?

1145: I would title this "Discussion". What does "like a lot of
distributed systems" modify?  Should be "As in a lot ..."

1150: As least for Haskell code, ...

1152: systemmoves

1156: 20--30. Also, extra space.

1157: around -> using

1159: have not explained that our messages sizes are quite large and
that this is a driver for bad performance, so this part doesn't quite
follow.

1162: "amongst" is not American English.

1163: retransmit

1169: espeically

1170: I think Haskell's more defensible as a choice that you are making it
sound. It's chosen for conciseness and clarity of implementation. If the
message sizes were more reasonable, it would be fine.

1172: Lots of nice ideas here. I suspect we should just save them for a future
paper and use the space here to explain all the existing great ideas more
clearly and convincingly.

1174: this sentence is awkwardly structured.

1180: policies

1182: e.g.[,]

1192: "the authors are not cryptographers" - cut, it has no scientific
value. I think it would be fair to say that zero-knowledge proofs may
be one way to address this difficulty.

1199: a reference to a block that is not encrypted...

1209: "that whoever"

1250: Bitcoin?

1252: Ethereum?

1253: ditto

1256: demanding -> expensive?

1258: availabilty

1269: What is the related work for this paragraph? "Very similar" to what, exactly?

1272: more decapitalization

1273: seems to be dodging the incentivization question a bit. Can't
we have a coin application offered by some bank that is, in essence,
offering to prevent double spending or at least to indemnify those who
suffer from it?

1280: still not convinced that intercompatibility is a story we can sell

1297: since these other projects are still based on proof of work, isn't the real advantage
that Charlotte is much more scalable? Also, Charlotte perhaps has a more principled notion of
how to merge different chains/histories, since applications get to specify their integrity
policies?

1305: "Charlotte solves this problem precisely when the 1305 integrity policies of both chains have a meet, or “least upper 1306 bound,” which is a new integrity policy satisfying both."

This seems like a crucially important point that is not actually very clear
earlier in the paper. Can we bring it out earlier?

1314: not quite clear what "similar challenges" refers to here.

1336: 2--phase (I would not capitalize)

1338: 'most' sounds colloquial here

1341: 95% of readers will have no idea what "prepare" and "commit"
transactions are talking about, so I would leave out that technical
detail.

1350: please -> satisfy

1363: Yikes. Maybe better to just say that we plan to release our prototype
implementation servers?

